Learn the Time to Learn: Replay Scheduling in Continual Learning

Replay methods are known to be successful at mitigating catastrophic forgetting in continual learning scenarios despite having limited access to historical data. However, storing historical data is cheap in many real-world settings, yet replaying all historical data is often prohibited due to processing time constraints. In such settings, we propose that continual learning systems should learn the time to learn and schedule which tasks to replay at different time steps. We first demonstrate the benefits of our proposal by using Monte Carlo tree search to find a proper replay schedule, and show that the found replay schedules can outperform fixed scheduling policies when combined with various replay methods in different continual learning settings. Additionally, we propose a framework for learning replay scheduling policies with reinforcement learning. We show that the learned policies can generalize better in new continual learning scenarios compared to equally replaying all seen tasks, without added computational cost. Our study reveals the importance of learning the time to learn in continual learning, which brings current research closer to real-world needs.

==> figures/replay_schedule_visualizations/cifar100/table_seed3.dat <==
x  y  draw  fill  sizedata
2 1 31,119,180 31,119,180 17.841241161527712
3 1 31,119,180 31,119,180 12.6156626101008
4 1 31,119,180 31,119,180 10.30013034213924
5 1 31,119,180 31,119,180 0.0
6 1 31,119,180 31,119,180 0.0
7 1 31,119,180 31,119,180 0.0
8 1 31,119,180 31,119,180 11.680223337692336
9 1 31,119,180 31,119,180 0.0
10 1 31,119,180 31,119,180 8.41002120746662
11 1 31,119,180 31,119,180 0.0
12 1 31,119,180 31,119,180 5.379067637993277
13 1 31,119,180 31,119,180 5.149292526076739
14 1 31,119,180 31,119,180 0.0
15 1 31,119,180 31,119,180 4.76731852025042
16 1 31,119,180 31,119,180 6.513885770283303
17 1 31,119,180 31,119,180 0.0
18 1 31,119,180 31,119,180 0.0
19 1 31,119,180 31,119,180 4.206902622098443
20 1 31,119,180 31,119,180 4.091833331560242

3 2 174,199,232 174,199,232 12.6156626101008
4 2 174,199,232 174,199,232 10.30013034213924
5 2 174,199,232 174,199,232 8.920620580763856
6 2 174,199,232 174,199,232 0.0
7 2 174,199,232 174,199,232 12.6156626101008
8 2 174,199,232 174,199,232 0.0
9 2 174,199,232 174,199,232 8.920620580763856
10 2 174,199,232 174,199,232 5.946783025722324
11 2 174,199,232 174,199,232 0.0
12 2 174,199,232 174,199,232 7.607150406572302
13 2 174,199,232 174,199,232 7.284384533152949
14 2 174,199,232 174,199,232 0.0
15 2 174,199,232 174,199,232 0.0
16 2 174,199,232 174,199,232 0.0
17 2 174,199,232 174,199,232 4.460310290381928
18 2 174,199,232 174,199,232 4.326271062659724
19 2 174,199,232 174,199,232 0.0
20 2 174,199,232 174,199,232 4.091833331560242

4 3 255,127,14 255,127,14 10.30013034213924
5 3 255,127,14 255,127,14 15.450968080927584
6 3 255,127,14 255,127,14 15.957691216057308
7 3 255,127,14 255,127,14 10.30013034213924
8 3 255,127,14 255,127,14 9.536306123584172
9 3 255,127,14 255,127,14 6.3078313050504
10 3 255,127,14 255,127,14 0.0
11 3 255,127,14 255,127,14 0.0
12 3 255,127,14 255,127,14 0.0
13 3 255,127,14 255,127,14 0.0
14 3 255,127,14 255,127,14 0.0
15 3 255,127,14 255,127,14 8.25916512785562
16 3 255,127,14 255,127,14 4.607740162862792
17 3 255,127,14 255,127,14 0.0
18 3 255,127,14 255,127,14 0.0
19 3 255,127,14 255,127,14 0.0
20 3 255,127,14 255,127,14 5.789475884322618

5 4 255,187,120 255,187,120 0.0
6 4 255,187,120 255,187,120 0.0
7 4 255,187,120 255,187,120 0.0
8 4 255,187,120 255,187,120 9.536306123584172
9 4 255,187,120 255,187,120 6.3078313050504
10 4 255,187,120 255,187,120 5.946783025722324
11 4 255,187,120 255,187,120 5.641895835477563
12 4 255,187,120 255,187,120 7.607150406572302
13 4 255,187,120 255,187,120 0.0
14 4 255,187,120 255,187,120 8.57122638431741
15 4 255,187,120 255,187,120 4.76731852025042
16 4 255,187,120 255,187,120 0.0
17 4 255,187,120 255,187,120 4.460310290381928
18 4 255,187,120 255,187,120 6.118271211315643
19 4 255,187,120 255,187,120 4.206902622098443
20 4 255,187,120 255,187,120 0.0

6 5 44,160,44 44,160,44 7.978845608028654
7 5 44,160,44 44,160,44 7.284384533152949
8 5 44,160,44 44,160,44 0.0
9 5 44,160,44 44,160,44 8.920620580763856
10 5 44,160,44 44,160,44 8.41002120746662
11 5 44,160,44 44,160,44 11.283791670955125
12 5 44,160,44 44,160,44 5.379067637993277
13 5 44,160,44 44,160,44 8.920620580763856
14 5 44,160,44 44,160,44 0.0
15 5 44,160,44 44,160,44 0.0
16 5 44,160,44 44,160,44 4.607740162862792
17 5 44,160,44 44,160,44 4.460310290381928
18 5 44,160,44 44,160,44 6.118271211315643
19 5 44,160,44 44,160,44 4.206902622098443
20 5 44,160,44 44,160,44 5.789475884322618

7 6 152,223,138 152,223,138 0.0
8 6 152,223,138 152,223,138 0.0
9 6 152,223,138 152,223,138 0.0
10 6 152,223,138 152,223,138 5.946783025722324
11 6 152,223,138 152,223,138 7.978845608028654
12 6 152,223,138 152,223,138 9.316818446353869
13 6 152,223,138 152,223,138 0.0
14 6 152,223,138 152,223,138 8.57122638431741
15 6 152,223,138 152,223,138 6.7443667408930015
16 6 152,223,138 152,223,138 6.513885770283303
17 6 152,223,138 152,223,138 4.460310290381928
18 6 152,223,138 152,223,138 0.0
19 6 152,223,138 152,223,138 7.284384533152949
20 6 152,223,138 152,223,138 5.789475884322618

8 7 214,39,40 214,39,40 0.0
9 7 214,39,40 214,39,40 8.920620580763856
10 7 214,39,40 214,39,40 0.0
11 7 214,39,40 214,39,40 5.641895835477563
12 7 214,39,40 214,39,40 0.0
13 7 214,39,40 214,39,40 7.284384533152949
14 7 214,39,40 214,39,40 4.947527690426148
15 7 214,39,40 214,39,40 4.76731852025042
16 7 214,39,40 214,39,40 0.0
17 7 214,39,40 214,39,40 4.460310290381928
18 7 214,39,40 214,39,40 4.326271062659724
19 7 214,39,40 214,39,40 5.946783025722324
20 7 214,39,40 214,39,40 0.0

9 8 255,152,150 255,152,150 0.0
10 8 255,152,150 255,152,150 8.41002120746662
11 8 255,152,150 255,152,150 5.641895835477563
12 8 255,152,150 255,152,150 0.0
13 8 255,152,150 255,152,150 0.0
14 8 255,152,150 255,152,150 0.0
15 8 255,152,150 255,152,150 4.76731852025042
16 8 255,152,150 255,152,150 4.607740162862792
17 8 255,152,150 255,152,150 6.3078313050504
18 8 255,152,150 255,152,150 4.326271062659724
19 8 255,152,150 255,152,150 0.0
20 8 255,152,150 255,152,150 0.0

10 9 148,103,189 148,103,189 0.0
11 9 148,103,189 148,103,189 5.641895835477563
12 9 148,103,189 148,103,189 0.0
13 9 148,103,189 148,103,189 0.0
14 9 148,103,189 148,103,189 8.57122638431741
15 9 148,103,189 148,103,189 6.7443667408930015
16 9 148,103,189 148,103,189 7.978845608028654
17 9 148,103,189 148,103,189 4.460310290381928
18 9 148,103,189 148,103,189 0.0
19 9 148,103,189 148,103,189 0.0
20 9 148,103,189 148,103,189 0.0

11 10 197,176,213 197,176,213 0.0
12 10 197,176,213 197,176,213 0.0
13 10 197,176,213 197,176,213 5.149292526076739
14 10 197,176,213 197,176,213 4.947527690426148
15 10 197,176,213 197,176,213 0.0
16 10 197,176,213 197,176,213 4.607740162862792
17 10 197,176,213 197,176,213 4.460310290381928
18 10 197,176,213 197,176,213 6.118271211315643
19 10 197,176,213 197,176,213 5.946783025722324
20 10 197,176,213 197,176,213 4.091833331560242

12 11 140,86,75 140,86,75 7.607150406572302
13 11 140,86,75 140,86,75 7.284384533152949
14 11 140,86,75 140,86,75 0.0
15 11 140,86,75 140,86,75 4.76731852025042
16 11 140,86,75 140,86,75 6.513885770283303
17 11 140,86,75 140,86,75 6.3078313050504
18 11 140,86,75 140,86,75 0.0
19 11 140,86,75 140,86,75 0.0
20 11 140,86,75 140,86,75 4.091833331560242

13 12 196,156,148 196,156,148 5.149292526076739
14 12 196,156,148 196,156,148 4.947527690426148
15 12 196,156,148 196,156,148 0.0
16 12 196,156,148 196,156,148 0.0
17 12 196,156,148 196,156,148 4.460310290381928
18 12 196,156,148 196,156,148 0.0
19 12 196,156,148 196,156,148 0.0
20 12 196,156,148 196,156,148 0.0

14 13 227,119,194 227,119,194 4.947527690426148
15 13 227,119,194 227,119,194 6.7443667408930015
16 13 227,119,194 227,119,194 4.607740162862792
17 13 227,119,194 227,119,194 4.460310290381928
18 13 227,119,194 227,119,194 7.49544494419371
19 13 227,119,194 227,119,194 4.206902622098443
20 13 227,119,194 227,119,194 0.0

15 14 247,182,210 247,182,210 0.0
16 14 247,182,210 247,182,210 4.607740162862792
17 14 247,182,210 247,182,210 4.460310290381928
18 14 247,182,210 247,182,210 7.49544494419371
19 14 247,182,210 247,182,210 5.946783025722324
20 14 247,182,210 247,182,210 5.789475884322618

16 15 127,127,127 127,127,127 0.0
17 15 127,127,127 127,127,127 4.460310290381928
18 15 127,127,127 127,127,127 0.0
19 15 127,127,127 127,127,127 4.206902622098443
20 15 127,127,127 127,127,127 5.789475884322618

17 16 199,199,199 199,199,199 4.460310290381928
18 16 199,199,199 199,199,199 0.0
19 16 199,199,199 199,199,199 4.206902622098443
20 16 199,199,199 199,199,199 4.091833331560242

18 17 188,189,34 188,189,34 6.118271211315643
19 17 188,189,34 188,189,34 7.284384533152949
20 17 188,189,34 188,189,34 5.789475884322618

19 18 219,219,141 219,219,141 0.0
20 18 219,219,141 219,219,141 0.0
